h-Edit: Effective and Flexible Diffusion-Based Editing via Doob's h-Transform

We introduce a theoretical framework for diffusion-based image editing by formulating it as a reverse-time bridge modeling problem. This approach modifies the backward process of a pretrained diffusion model to construct a bridge that converges to an implicit distribution associated with the editing target at time 0. Building on this framework, we propose h-Edit, a novel editing method that utilizes Doob's h-transform and Langevin Monte Carlo to decompose the update of an intermediate edited sample into two components: a "reconstruction" term and an "editing" term. This decomposition provides flexibility, allowing the reconstruction term to be computed via existing inversion techniques and enabling the combination of multiple editing terms to handle complex editing tasks. To our knowledge, h-Edit is the first training-free method capable of performing simultaneous text-guided and reward-model-based editing. Extensive experiments, both quantitative and qualitative, show that h-Edit outperforms state-of-the-art baselines in terms of editing effectiveness and faithfulness. Our source code is available at https://github.com/nktoan/h-edit.

==> demo_visualization/AblationStudy/Explicit_implicit/Notes.txt <==

I) h-edit-R w P2P

implicit better:

+) recon

0, 12, 11100000, 621000000

+) edit

17, 93, 11100001, 11200001 (appeared), 11200004, 2140000001, 2210000003, 322000007, 8130000009

12100007,  122000000, 913000005

explicit better:


+) recon

39, 47, 80, 62300000

+) edit

18, 36, 45, 58, 89, 1130000008, 22200000001, 3220000005, 61100000, 922200007, 92400006, 123000007

Comparable that can be choosen:

77, 422000000 823000008	

CHOOSEN 12 images: 6 5 + 1 comparable

Im fav: 17, 93, 11200004, 22100003, 12100007, 122000000

Ex fav: 89, 1130000008, 22200000001, 123000007

Comparable: 422000000


-------------------------------------------------

II) h-edit-R wo P2P

implicit better:

+) recon

45 (can be taken)

+) edit: 77 (5.0), 96 (5.0), 132 (5.0), 223000005 (3.0), 223000008 (5.0)


explicit better:


+) recon


+) edit: 21200008, 


Comparable that can be choosen: 

0000008 (5.0)

CHOOSEN 12 images: 5 3 + 4 comparable

Im fav: 77 (5.0), 96 (5.0), 223000005 (3.0, 5.0), 223000008 (5.0), 11100007 (5.0)

Ex fav: 12 (5.0), 26 (3.0), 122000006 (3.0)

Comparable: 8 (5.0), 114000009 (5.0), 313000009 (5.0), 224000004 (5.0)




==> demo_visualization/AblationStudy/h_Edit_R/Notes.txt <==
# Images to show

# --------------------------------------------------- #
# Images for changing hat_w_orig. For w_edit, we show (7.5, 5), (10, 7), (12.5, 9):
# 000000000 ok, must
# 000000001 ok, can swap with h-Edit-D
# 000000002 ok, can swap with h-Edit-D
# 000000003 ok, can swap with h-Edit-D
# 000000004 ok, can swap with h-Edit-D
# 000000006 can swap with h-Edit-D
# 000000011 can can swap with h-Edit-D
# 000000015 can swap with h-Edit-D
# 000000018 must
# 000000019 can swap with h-Edit-D
# 000000028 beauti, must
# 000000030 ok, must
# 000000031 ok, for h-Edit-D
# 000000036
# 000000043 ok, must
# 000000044 ok, must
# 000000047 beauti, for h-Edit-D
# 000000051 ok, must
# 000000056 beauti, must
# 000000060 w_edit
# 000000062 w_edit
# 000000065 beauti, must
# 000000067 beauti, must
# 000000069 beauti, must
# 000000076 beauti, must
# 000000087 must
# 000000095 can swap with h-Edit-D
# 000000096 can swap with h-edit-D
# 000000100 must
# 000000101 can swap with h-Edit-D
# 000000104
# 000000111
# 000000129 can swap with h-Edit-D
# 000000133 can swap with h-Edit-D, good to show if hat_w_orig > w_edit
# 111000001 	  (cat -> tiger)  EF ok
- # 111000002       (duck -> marmot) EF fail a bit
# 111000003 must
-  # 111000008 beauti, must (monkey with goggles -> man)
# 111000009 beauti, must (rat -> pig)
# 112000005
# 112000007
# 112000009 beauti, must  (angle -> demon)
# 113000000 can swap with h-Edit-D
# 113000001 can swap with h-Edit-D
# 113000003
# 114000003      (car -> motobike) EF ok
# 114000008      (car -> rocket)
# 121000003      (dog -> rat) EF ok
# 121000008 	 (butterfly -> parrot) EF ok, can swap with h-Edit-D
# 121000009      (bird -> leopard) EF ok, can swap with h-Edit-D
# 122000000      (robot dancing)
# 123000006 ok
- # 123000007 must (sofa -> bed)
# 124000001
# 124000004
- # 212000005 beauti (woman wearing earings)
# 212000006
- # 212000009 must (man with tree branch on head)
# 214000008
# 311000004 can swap with h-Edit-D
# 311000008
# 312000000 ok   (girl in field with balloons)
# 312000008      (woman in sunglasses -> no sunglasses)
# 312000009      (boy with tie -> no tie) can swap with h-Edit-D
# 313000009
- # 314000003 must (house with lightning)
# 314000003      (two people in the rain with umbrella)
# 322000000 
# 322000005 must (woman sitting in table with bottle of water)
# 322000007
# 322000009 ok
# 324000008      (a lake without dock) EF is ok
- # 412000001    (woman with drab paint) can swap with h-Edit-D
- # 412000002 	 (curly hair -> straight hair) can swap with h-Edit-D
# 413000002 must (extinguished fire)
# 414000003 must (village night -> day)
- # 422000000 must (Biden with tie)
- # 422000001 must (woman with short hair)
# 422000002
# 614000001 must (rose -> purple)
# ...
# ...
- # 812000000 must (man in front of mountainous area)


# Chosen h_w_orig
# 000000018      (Statue of Liberty holding flower)
# 000000025      (girl -> stormtroopher)
# 000000030      (stream -> road)
# 000000031 must (rose -> blue) EF fail
# 000000047      (shiny car)
# 000000056 	 (lion puppy)
# 000000065 must (bird in branch with moss)
# 000000067 must (jacket -> blouse)
# 000000076 must (smoke -> flower)
# 000000095 must (fairy with crystal ball)
# 000000096      (colorful photo of couple)
# 111000002      (duck -> marmot) EF fail a bit
# 123000007 must (sofa -> bed)
# 212000005 must (woman wearing earrings)
# 212000009 must (man with tree branch on head)
# 311000004 must (polar bear and an airplane -> remove airplane)
# 311000008 must (dog in a dandelion field)
# 312000000 must (girl in field with balloons)
# 412000001 must (colorful paint -> drab paint)
# 412000002 must (curly hair -> straight hair) can swap with h-Edit-D
# 422000000 must (Biden with tie)
# 422000001 must (woman with short hair)
# 611000000 must (black raven -> white)
# 812000000 must (man in front of mountainous area)
# 922000001      (stain glass of two kids)
# 922000007      (oil painting of a sleeping girl)
# --------------------------------------------------- #


# Chosen main (in main text)
# --------------------------------------------------- #
# 111000008 must (monkey with goggle -> man)
# 112000001      (beauti woman with hat)
# 312000009 must (boy with tie -> no tie)
# --------------------------------------------------- #


# Chosen main (in Appdx)
# --------------------------------------------------- #
# 000000005      (black cat)
# 000000010      (goat -> horse)
# 000000058      (yellow tulips)
# 000000069      (forest and house)
# 000000089      (red berry -> purple berry)
# 111000009      (rat -> pig)
# 112000007      (woman with crown in hair)
# 113000001      (pepper -> pear)
# 314000003      (house with lightning)
# 322000007      (bride with flower)
# 322000009      (flower -> hand)
# 411000004      (dog -> poodle)
# 613000001      (yellow curtain)
# 614000003      (red tree -> pink tree)
# 621000004      (yellow kitten)
# 822000004      (girl in front of beach)
# 912000007      (woman in cave)


# discard
# 714000004      (coppery eggs)
# 422000002      (woman with eye look forward)
# 212000006      (woman with butterfly)
# 712000000      (chinzy woman doll)
# --------------------------------------------------- #


# --------------------------------------------------- #
# MOS (only consider 5.0):
# 000000005      (black cat)
# 000000006      (lion coffee)
# 000000007      (dog open mouth)
# 000000030      (stream -> road)
# 000000036      (fire)
# 000000041      (castle)
# 000000043      (blue cargo ship)
# 000000060      (apple green -> red)
# 000000062      (cat in candy)
# 000000088      (apple slice)
# 000000100 must (woman walk through forest)
# 112000009 must (angel -> demon)
# 113000000      (candy)
# 113000004 must (fish -> frog)
# 114000004 must (pyramid)
# 114000007 must (eagle)
# 122000000      (robot dancing)
# 122000003      (girl with laptop)
# 124000000      (boats on highway)
# 124000004      (sitted man)
# 212000001      (man with tattoo)
# 212000002 must (girl with graffiti)
# 212000003 must (girl with flower on hair)
# 212000008 must (a cartoon man and a bird)
# 213000006 must (champagne and flower)
# 214000000 must (angles in the mountains)
# 214000001 must (deer)
# 214000003 	 (man with horse under)
# 214000008 must (robot ship)
# 221000003 	 (two birds)
# 221000005 must (duck jumping out)
# 221000008 must (a squirrel reading a book)
# 224000000 must (blooming tree)
# 224000004      (ballons)
# 313000008      (smoothie no kiwi)
# 314000004 must (castle in the night)
# 322000000      (woman with cell phone)
# 322000001      (woman holding pink flower)
# 411000004      (poodle dog)
# 424000002 must (stripe car)
# 511000000 must (dog jump from the ground)
# 522000001 ok   (girl looking at camera)
# 523000003 must (round wooden box containing beetroot)
# 524000002 must (blooming tree and group of animals)
# 611000000 ok   (white raven)
# 612000000 must (colorful woman with long hair)
# 613000004 must (orange lilas)
# 712000001      (young robot with blue eyes)	
# 812000004      (angle standing in river)
# 821000008      (dog in the water)
# 823000008 must (sofa in forest)
# 824000002 must (cloudy sky on a castle)
# 824000003 must (girl in the beach by james ...)
# 912000001 must (pixellate clown)
# 914000006 must (kid drawing of house)

# Chosen MOS:
# 000000036      (fire)
# 000000043      (blue cargo ship)
# 000000100 must (woman walk through forest)
# 114000004 must (pyramid)
# 124000000 must (boats on highway)
# 124000004      (sitted man)
# 113000004 must (fish -> frog)
# 122000000      (robot dancing)
# 122000003      (girl with laptop)
# 213000006 must (champagne and flower)
# 214000001 must (deer)
# 214000008 must (robot ship)
# 221000008 must (a squirrel reading a book)
# 224000000 must (blooming tree)
# 314000004 must (castle in the night)
# 511000000 must (dog jump from the ground)
# 522000001 must (girl looking at camera)
# 523000003 must (round wooden box containing beetroot)
# 711000000 must (knitted bear)
# 612000000 must (colorful woman with long hair)
# 822000002      (girl in front of New York)
# 822000007 must (girl in front of a large park)
# 824000003 must (girl in the beach by james ...)
# 912000001 must (pixellate clown) 
# --------------------------------------------------- #


# --------------------------------------------------- #
# For w_edit (7.5, 3.0), (7.5, 5.0), (10.0, 7.0), (10.0, 9.0), (12.5, 9.0), (12.5, 11.0)
# For the rest from 111000003 -> 0, copy from hat_w_orig, avoid coincident
# 111000004 must (owl with heart -> circle)
# 111000005 ok (dog -> monkey)
# 111000008 must
# 111000009 should
# 112000006 ok
# 112000007 ok
- # 112000009 must (angle -> demon)
- # 113000001 must (pepper -> pear)
# 113000004 must (fish -> frog)
# 114000003 must (car -> motorcycle)
# 114000005 must (house -> monster)
# 114000007 must (spaceship -> eagle)
# 114000008 must (car -> rocket)
# 121000000 ok
# 122000001 must
# 122000009 should
# 123000001 must
# 123000006 should
# 123000007 must
# 124000001 must
# 124000004 must (sitted man)
# 124000007 must (rock -> cake)
# 212000000 must (dog with flower in mouth)
# 212000007 must (woman with rose and snake)
- # 214000008 must (robot boat)
# 221000002 must (cat with hat)
# 311000004
# 311000005
# 312000000
# 321000003
# 322000001, 322000002
# 323000004
# 324000009, 324000008, 
# 423000000
- # 511000000 must (dog jump)
- # 512000001 must (girl running)
# 524000002 (blooming tree)
# 611000000 should
# 612000000 should
# 614000000, 613000004, 613000003
# 622000004, 622000002, 622000001, 62100000
- # 711000000 must (knitted bear toy)
# 711000004 (a kitten sculpture)
# 712000002 must (golden sculpture in kimono)
# 714000004 (coppery eggs)
# 722000001 (scrupture sitting in a room)
# 724000003 must
# 812000004 (angle standing in river)
# 813000000 must (fireplace -> garden)
# 813000005      (pot and jar in garden)
# 813000009 must (table in forest)
- # 814000001 must (monster and dragons above)
- # 814000003	 (man walk in city)
# 814000006      (great wave of kanagawa), no choice
# 814000007      (sun -> moon) on sea
- # 821000007 must (duck stand on rock by the grass)
- # 822000002    (woman in front of New York)
- # 822000004      (girl in front of a beach)
- # 822000005 must (bride in garden)
# 822000008 must (woman sitting in flower)
# 823000009 must (wooden horse in garden)
- # 823000008 must (sofa in forest)
- # 824000003 (girl in the beach by james ...)
- # 824000004 (snow)
- # 824000005 (galaxy)
- # 824000008 (mountain -> cities)


# Chosen for w^edit (7.5, 3.0), (7.5, 5.0), (10.0, 7.0), (10.0, 9.0), (12.5, 9.0), (12.5, 11.0)
# 000000006     (lion coffee)
# 000000042     (black wolf -> white wolf)
# 000000062     (rabit in eggs -> cat)
# 111000004 must (owl with heart -> circle)
# 112000009 must (angle -> demon)
# 113000001 must (pepper -> pear)
# 114000003 must (car -> motorcycle)
# 114000005 must (house -> monster)
# 114000007 must (spaceship -> eagle)
# 124000007 must (rock -> cake)
# 212000007 must (woman with rose and snake)
# 221000002 must (cat with hat)
# 512000001 must (girl running)
# 613000002      (green lipstick)
# 613000003      (plan in front of red wall)
# 712000002      (golden kimono)
# 812000004      (angle standing in river)
# 813000005 must (pot and jar in garden)
# 814000001 must (monster and dragons above)
# 814000003      (man walk in city)
# 822000004      (girl in front of a beach)
# 822000005 must (bride in garden)
# 823000008 must (sofa in forest)
# 824000004      (couple walking in snow)
# 824000005      (galaxy)
# 824000008      (mountain -> cities)
# --------------------------------------------------- #


# 000000042     (black wolf -> white wolf)
# 000000062      (rabit in eggs -> cat)
# 000000087      (jockey ride dragon)
# 112000009 must (angel -> demon)
# 114000005 must (house -> monster)
# 114000007 must (spaceship -> eagle)
# 221000002 must (cat with hat)
# 512000001 must (girl running)
# 712000002      (golden kimono)
# 814000001 must (monster and dragons above)
# 822000005 must (bride in garden)
# 823000008 must (sofa in forest)
# 824000004      (couple walking in snow)


# Implicit - Explicit (w^orig = 5.0)
# --------------------------------------------------- #
000000001  (square cake)     im < ex
000000006  (lion cafe)       im > ex
000000012  (sushi)           im < ex
000000096  (couple)          im > ex
000000123  (girl with dress) im > ex
111000008  (monkey->man)     im > ex
ballon                       im > ex
lemon                        im > ex



==> demo_visualization/AblationStudy/h_Edit_R_wo_P2P/Notes.txt <==
00000000003 compare (must)    (cat -> dog with flower) 7.5, 3.0
00000000062                   (rabbit in candy -> cat)
00000000096 compare (must)    (colorful photo of a couple)
00000000104                   (woman with flowers -> snakes)
00000000110                   (young woman -> old woman) 7.5, 3.0
00000000115                   (two ducks -> two birds)
11100000002                   (cute duck - marmot)
11100000000                   (bunny -> pig)
11300000009                   (sunflower with pears -> bananas)
12100000001                   (cat next to mirror -> tiger)
12100000005                   (squirrel -> rabbit)
12100000007                   (cat lean on floor -> panda) 7.5, 0.3 
12100000008                   (butterfly -> parrot) 7.5, 3.0
12200000002 compare (must)    (woman holding camera -> phone)
12200000004 compare (must)    (woman leaning against car -> wall)
12200000005 compare (must)    (woman in bench -> sofa)
12200000009                   (woman with lamp -> cake)
21200000004                   (woman with earrings)
21200000008 w_edit            (cartoon man with bird)
21400000000 w_edit            (angle in mountain)
21400000002                   (family playing with clouds in the sky)
22100000002 compare  (must)   (cat wearing hat)
31100000001 compare  (must)   cat wearing headphone -> without headphone
31100000004 compare (must)   (polar bear with airplane -> without airplane)
31100000008 compare          (dog with no dandelions)
31200000000                  (girl in  field with balloon -> no balloon)
31200000003                  (cartoon woman walk through the woods with bat -> no bat)
31200000008 compare (must)   (young woman in sunglass -> no sunglass)
31300000004 compare          (woman fishing in bulb)
31300000002 compare (must)   (cupcake with lit candle -> cupcake)
31300000005 compare (must)   (blue painting -> no blue painting)
31300000007 compare (must)   (bird and flower in cage -> bird only) 7.5, 3.0
31300000009                  (bear with rose -> no rose)
31400000002 compare (must)   (astronaut moon -> no moon)
31400000007 compare (must)   (dog -> no dog in a forest)
31400000009 compare (must)   (bus -> no bus)
32100000000 compare (must)   (bee -> flower) 7.5, 3.0
32100000001 compare (must)   (butterfly and flowers -> flowers)
32100000003 compare (must)   (kitten with ball -> wo ball)
32100000006                  (seal -> no seal)
32100000007 compare (must)   (husky dog running on a path)
32200000005 compare (must)   (bottles of water -> no bottles of water)
32200000007 compare          (lamp -> flower)
32300000001 compare (must)   (macarons with mint leaves -> no mint leaves)
32400000004                  (seagull -> no seagull) 7.5, 3.0
32400000008                  (boat -> no boat)  7.5, 3.0
32400000009                  (church -> no church)   7.5, 3.0
41100000004 compare          (shepherd -> poodle dog)
41200000000                  (woman with short hair sitting in the sand)
42200000001 compare          (woman with short curly hair)
4230000000  compare (must)   (floral carpet) 7.5, 3.0
51100000000 compare      (cartoon dog jump from the ground)
51400000002 w_edit  ok   (path -> curving path)
52100000002 compare ok   (deer face forward) (7.5, 3.0)
52200000001 compare ok   (young girl looking at camera)
52300000003 compare ok   (square crate of radishes -> round)
62400000002 compare ok   (snow covered river blue sky -> gray sky)
71200000002 compare ok   (golden woman sculpture)       
71400000004 w_edit  ok   (eater eggs -> coppery eggs)
72300000004 w_edit  ok   (vintage wooden toy camera)
81100000008 w_edit  ok   (black bird in rain)
81400000001 w_edit must (man with monsters and dragons above)
81400000003        (man walking in the woods -> city)
81400000004        (planets and stars -> cats and dogs)
82100000005        (fox in snow -> bed)
82200000002        (mountain -> New York)
82300000004       (white table -> black blanket)
82400000001       (mountain -> sea)
82400000008       (mountain -> city)
91100000007 compare (must) (water color of giraffe)


Selection
# ------------------------------------------ #
00000000003 compare (must)    (cat -> dog with flower) 7.5, 3.0
12200000002 compare (must)    (woman holding camera -> phone)
12200000004 compare (must)    (woman leaning against car -> wall)
12200000005 compare (must)    (woman in bench -> sofa)
12200000009                   (woman with lamp -> cake)
31100000001 compare  (must)   cat wearing headphone -> without headphone
31100000004 compare  (must)   (polar bear with airplane -> without airplane)
31100000008 compare          (dog with no dandelions)
31200000008 compare (must)   (young woman in sunglass -> no sunglass)
31300000005 compare (must)   (blue painting -> no blue painting)
31300000007 compare (must)   (bird and flower in cage -> bird only) 7.5, 3.0
32100000007 compare (must)   (husky dog running on a path)
32300000001 compare (must)   (macarons with mint leaves -> no mint leaves)
52300000003 compare ok   (square crate of radishes -> round)
41200000000                  (woman with short hair sitting in the sand)
4230000000  compare (must)   (floral carpet) 7.5, 3.0
52100000002 compare ok   (deer face forward) (7.5, 3.0)
52300000003 compare ok   (square crate of radishes -> round)
62400000002 compare ok   (snow covered river blue sky -> gray sky)
82400000001       (mountain -> sea)
82400000008       (mountain -> city)
91100000007 compare (must) (water color of giraffe)
00000000110                   (young woman -> old woman) 7.5, 3.0
00000000115                   (two ducks -> two birds)
11100000002                   (cute duck - marmot)
11100000000                   (bunny -> pig)
11300000009                   (sunflower with pears -> bananas)
12100000001                   (cat next to mirror -> tiger)
12100000005                   (squirrel -> rabbit)
12100000007                   (cat lean on floor -> panda) 7.5, 0.3 
12100000008                   (butterfly -> parrot) 7.5, 3.0
31400000002 compare (must)   (astronaut moon -> no moon)
31400000007 compare (must)   (dog -> no dog in a forest)
31400000009 compare (must)   (bus -> no bus)
32100000000 compare (must)   (bee -> flower) 7.5, 3.0
32100000001 compare (must)   (butterfly and flowers -> flowers)
32100000003 compare (must)   (kitten with ball -> wo ball)
32400000008                  (boat -> no boat)  7.5, 3.0
32400000009                  (church -> no church)   7.5, 3.0



Chosen again
#----------------------------------------#
12200000002 compare (must)    (woman holding camera -> phone)
12200000005 compare (must)    (woman in bench -> sofa)
12200000009                   (woman with lamp -> cake)
31100000001 compare  (must)   (cat wearing headphone -> without headphone
31200000008 compare (must)    (young woman in sunglass -> no sunglass)
31300000005 compare (must)    (blue painting -> no blue painting)
32300000001 compare (must)    (macarons with mint leaves -> no mint leaves)
4230000000  compare (must)    (floral carpet) 7.5, 3.0
62400000002 compare ok        (snow covered river blue sky -> gray sky)
82400000001                   (mountain -> sea)
12100000001                   (cat next to mirror -> tiger) 
31400000002 compare (must)    (astronaut moon -> no moon)
31400000007 compare (must)    (dog -> no dog in a forest)
32100000000 compare (must)    (bee -> flower) 7.5, 3.0
32100000003 compare (must)    (kitten with ball -> wo ball)
32400000009                   (church -> no church)   7.5, 3.0

==> demo_visualization/AblationStudy/h_Edit_w_PnP/Notes.txt <==
# Images to show
# 00000000028 (h-Edit-R) 
# 00000000136 (h-Edit-R) yellow -> blue bird
# 00000000137 (h-Edit-D) golden pagoda in the snow -> rain
# 11100000001 (h-Edit-D) cat -> tiger wearing a pink hat
# 11200000003 (h-Edit-R) girl with phone -> coffee
# 12300000006 (h-Edit-R) notebook -> calendar
# 21300000006 (h-Edit-D) champagne with flower 
# 32100000004 (h-Edit-D) old man with dog -> remove dog
# 32100000009 (h-Edit-D) mouse and a leaf -> remove leaf
# 42100000003 (h-Edit-D) long -> short hair cat
# 71100000004 (h-Edit-D) kitten Scrupture
# 71400000003 (h-Edit-D) golden crescent moon

==> demo_visualization/CombinedTextStyleEdit/Notes.txt <==
000000008  (dog holding flower)
000000019  (tiger -> cat)
000000029  (cat -> duck)
000000056  (baby lion)
000000094  
000000096
000000108
000000129
000000138
111000001  (cat -> tiger with pink hat)
111000002  (duck -> marmot)
111000003  (rabit -> pig)
112000009  (angle -> demon)
113000000  (fruit -> candy)

122000006  (dog -> wolf)
121000008  (butterfly -> parrot)
122000000  (robot dancing)
122000002  (woman holding camera -> phone)

123000006  (notebook -> calendar)
124000001  (man in blanket)   o=5, s=5
212000006  (woman with butterfly) o=5, s=5
212000009  (black man with eye closed) o=5, s=5

614000001      (purple rose)  5.0, 0.5
622000004      (woman with silver hair)
711000003      (iron deer)
712000000      (chinzy doll)
721000000      (bronze horse)
812000002 must (girl standing in front of a house) o=5, s=7
812000007      (bright tunnel) EF win
812000009      (couple holding hand in the field) EF win
813000009      (a small table in the forest)
814000001 must (monster and dragon above)


Choosen
000000008  (dog holding flower) triangle style
124000003  (tiger -> dog) triangle style o=5.0, s=0.5
000000056  (meermak -> lion puppy) 5.0, 0.5
000000080  (cat -> fox) 5.0, 0.5

000000019  (tiger -> cat)   blackwhite stripe style
121000005  (squirel -> rabit) o=5.0, s=0.5
124000000  (car -> boat on highway) o=5.0, s=0.6
421000001  (bear with mouth  open) o=3.0, s=0.6
611000000  (white raven) o=5.0, s=0.5
712000000   (chinzy doll) 5, 0.5

000000001  (round -> square cake) 5, 0.5
000000049  (black -> blue chair) 5.0, 0.6
111000003  (rabit -> pig)   red flower style


111000005  (dog -> monkey)  van goch style  o=5.0, s=0.7
122000005  (bench -> sofa)  van goch style o=5, s=0.5
321000009  (mouse with leaf -> no leaf) o=5, s=0.6
614000001  (purple rose)  5.0, 0.5

111000007  (cat -> bear)    yellow style o=3.0, s=0.6
623000001  (blue -> purple lavender) 5.0, 0.5
624000001  (blue -> green butterfly 5.0, 0.5

blackman style 
111000009  (rat -> pig)     o=3.0, s=0.6
000000089  (red -> purple berry) 5.0, 0.5
113000000  (fruit -> candy) blackman style o=5.0, s=0.5
122000006  (dog -> wolf)   o=5.0, s=0.5

potrait style    
000000012   (meat ball -> sushi) 5.0, 0.5
000000115  (ducks -> birds) 5.0, 0.6 beauty
121000008  (butterfly -> parot) o=3.0, s=0.6
313000009  (bear with rose -> box)  potrait style o=5.0, s=0.6
321000007  (dog -> no dog)  o=5.0, s=0.6
322000000  (woman with phone -> no phone) o=5.0, s=0.5
611000004  (purple mouse) 5.0, 0.5

colorful cat style 
000000002   (cat -> dog on chair)  o=5.0, s=0.5
000000022   (van with flower) 5.0, 0.5, beauty
000000114   (man and woman sitting) 5.0, 0.6 beauty
000000129   (woman with blue makeup) 
000000006   (lion coffee) 5, 0.5 
112000009  (angle -> demon) o=5.0, s=0.5
622000004      (woman with silver hair) o=5.0, s=0.5
814000001 must (monster and dragon above) 5.0, 0.5

wave style
121000004  (bird -> butterfly)  o=5, s=0.5
122000003  (woman holding book -> laptop) o=5, s=0.5
212000009  (black man with eye closed) wave style o=5, s=0.5
412000004  (beauty laughing) wave style o=5, s=0.5

cold-river style, 
121000003  (dog -> rat) o=5, s=0.5
000000067  (jacket -> blouse) 5, 0.5
312000001  (castle -> no castle)  o=5, s=0.5
711000000  (knitted bear) 5, 0.5

scream style 
111000001  (cat -> tiger with pink hat) scream style
112000001  (girl with hat)  o=5.0, s=0.5
114000003  (car -> motobike) scream style o=5.0, s=0.5
411000004  (sephard -> poodle) o=5.0, s=0.7
812000002 must (girl standing in front of a house) scream style o=5.0, s=0.7



-------------------------------------------
000000008  (dog holding flower) triangle style
000000080  (cat -> fox) 5.0, 0.5

000000019  (tiger -> cat)   blackwhite stripe style
712000000   (chinzy doll) 5, 0.5

111000003  (rabit -> pig)   red flower style
000000049  (black -> blue chair) 5.0, 0.6

111000005  (dog -> monkey)  van goch style  o=5.0, s=0.7
614000001  (purple rose)  5.0, 0.5

111000007  (cat -> bear)    yellow style o=3.0, s=0.6
623000001  (blue -> purple lavender) 5.0, 0.5

000000089  (red -> purple berry) 5.0, 0.5
122000006  (dog -> wolf)   o=5.0, s=0.5

000000012   (meat ball -> sushi) 5.0, 0.5
321000007  (dog -> no dog)  o=5.0, s=0.6

000000002   (cat -> dog on chair)  o=5.0, s=0.5
112000009  (angle -> demon) colorful cat style o=5.0, s=0.5

121000004  (bird -> butterfly)  wave style, o=5, s=0.5
212000009  (black man with eye closed) wave style o=5, s=0.5

121000003  (dog -> rat) cold-river style, o=5, s=0.5
711000000  (knitted bear) 5, 0.5

111000001  (cat -> tiger with pink hat) scream style
812000002 must (girl standing in front of a house) scream style o=5.0, s=0.7

------------------------------------------------------

for changing w^style: (pick our method's w^style from 0.4

000000002
122000003
114000003



